GENESIS: New Self-Consistent Models of Exoplanetary Spectra

We are entering the era of high-precision and high-resolution spectroscopy of exoplanets. Such observations herald the need for robust self-consistent spectral models of exoplanetary atmospheres to investigate intricate atmospheric processes and to make observable predictions. Spectral models of plane-parallel exoplanetary atmospheres exist, mostly adapted from other astrophysical applications, with different levels of sophistication and accuracy. There is a growing need for a new generation of models custom-built for exoplanets and incorporating state-of-the-art numerical methods and opacities. The present work is a step in this direction. Here we introduce GENESIS, a plane-parallel, self-consistent, line-by-line exoplanetary atmospheric modelling code which includes (a) formal solution of radiative transfer using the Feautrier method, (b) radiative-convective equilibrium with temperature correction based on the Rybicki linearisation scheme, (c) latest absorption cross sections, and (d) internal flux and external irradiation, under the assumptions of hydrostatic equilibrium, local thermodynamic equilibrium and thermochemical equilibrium. We demonstrate the code here with cloud-free models of giant exoplanetary atmospheres over a range of equilibrium temperatures, metallicities, C/O ratios and spanning non-irradiated and irradiated planets, with and without thermal inversions. We provide the community with theoretical emergent spectra and pressure-temperature profiles over this range, along with those for several known hot Jupiters. The code can generate self-consistent spectra at high resolution and has the potential to be integrated into general circulation and non-equilibrium chemistry models as it is optimised for efficiency and convergence. GENESIS paves the way for high-fidelity remote sensing of exoplanetary atmospheres at high resolution with current and upcoming observations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
